Advanced Lane Detection Model for the Virtual Development of Highly Automated Functions

Virtual development and prototyping has already become an integral part in the field of automated driving systems (ADS). There are plenty of software tools that are used for the virtual development of ADS. One such tool is CarMaker from IPG Automotive, which is widely used in the scientific community and in the automotive industry. It offers a broad spectrum of implementation and modelling possibilities of the vehicle, driver behavior, control, sensors, and environmental models. Focusing on the virtual development of highly automated driving functions on the vehicle guidance level, it is essential to perceive the environment in a realistic manner. For the longitudinal and lateral path guidance line detection sensors are necessary for the determination of the relevant perceiving vehicle and for the planning of trajectories. For this purpose, a lane sensor model was developed in order to efficiently detect lanes in the simulation environment of CarMaker. The so-called advanced lane detection model (ALDM) is optimized regarding the calculation time and is for the lateral and longitudinal vehicle guidance in CarMaker.

==> figures/dataForALDmeasurementraw-data.txt <==
 -0.181381  76.801190 {l, 0}
 -0.181381  76.801190 {l, 0}
 -0.307861  78.797331 {}
 -0.441022  80.793036 {}
 -0.579954  82.788348 {}
 -0.590815  82.941554 {}
 -1.468819 130.579524 {l, 1}
 -1.701747 132.566013 {}
 -1.939973 134.551877 {}
 -1.955456 134.679552 {}
 -2.198902 136.664786 {}
 -2.208653 136.743515 {}
 -1.487618  94.667462 {l, 2}
 -1.650226  96.660987 {}
 -1.815793  98.654268 {}
 -1.984656 100.647270 {}
 -2.010918 100.953706 {}
 -1.608279   3.448932 {l, 3}
 -1.609153   5.123507 {}
 -1.613344   7.123643 {}
 -1.620798   9.123769 {}
 -1.631631  11.123880 {}
 -1.645960  13.123970 {}
 -1.654455  14.122004 {}
 -1.674175  16.122047 {}
 -1.697264  18.122055 {}
 -1.723419  20.122025 {}
 -1.752337  22.121957 {}
 -1.783716  24.121852 {}
 -1.817254  26.121713 {}
 -1.852648  28.121541 {}
 -1.870911  29.119445 {}
 -1.908685  31.119230 {}
 -1.948548  33.118977 {}
 -1.991189  35.118667 {}
 -2.037297  37.118279 {}
 -2.087561  39.117790 {}
 -2.142671  41.117171 {}
 -2.203315  43.116389 {}
 -2.235863  44.113926 {}
 -2.305807  46.112833 {}
 -2.381271  48.111535 {}
 -2.461199  50.110060 {}
 -2.544536  52.108445 {}
 -2.630227  54.106730 {}
 -2.717218  56.104961 {}
 -2.804454  58.103185 {}
 -2.847705  59.099312 {}
 -2.933737  61.097597 {}
 -3.019791  63.095885 {}
 -3.107225  65.094117 {}
 -3.197397  67.092229 {}
 -3.291664  69.090153 {}
 -3.391385  71.087811 {}
 -3.497915  73.085115 {}
 -3.554046  74.081606 {}
 -3.672941  76.078209 {}
 -3.799729  78.074329 {}
 -3.933467  80.069995 {}
 -4.073213  82.065251 {}
 -4.218023  84.060147 {}
 -4.366958  86.054738 {}
 -4.519075  88.049090 {}
 -4.595957  89.045199 {}
 -4.751302  91.039303 {}
 -4.768196  91.254734 {}
 -4.925874  93.248658 {}
 -5.086010  95.242386 {}
 -5.248931  97.235887 {}
 -5.414962  99.229129 {}
 -5.584432 101.222078 {}
 -5.757662 103.214697 {}
 -5.826399 103.992641 {}
 -6.005334 105.984752 {}
 -6.188406 107.976488 {}
 -6.375552 109.967847 {}
 -6.566710 111.958823 {}
 -6.761819 113.949413 {}
 -6.960816 115.939614 {}
 -7.163638 117.929424 {}
 -7.266260 118.922191 {}
 -7.474751 120.911408 {}
 -7.625820 122.329513 {}
 -7.841267 124.317986 {}
 -8.061114 126.305978 {}
 -8.285610 128.293451 {}
 -8.515004 130.280366 {}
 -8.749545 132.266682 {}
 -8.937664 133.827428 {}
 -9.181887 135.812578 {}
 -9.431152 137.797098 {}
 -9.684899 139.781049 {}
 -9.942566 141.764493 {}
-10.203595 143.747498 {}
-10.467425 145.730134 {}
-10.733498 147.712473 {}
-10.866933 148.701571 {}
-11.135499 150.683580 {}
-11.405986 152.665333 {}
-11.678914 154.646754 {}
-11.954805 156.627766 {}
-12.234178 158.608290 {}
-12.517553 160.588244 {}
-12.805448 162.567543 {}
-12.950816 163.553951 {}
-13.246323 165.532119 {}
-13.316023 165.993843 {}
-13.617534 167.971097 {}
-13.923491 169.947666 {}
-14.233507 171.923601 {}
-14.547196 173.898959 {}
-14.864174 175.873796 {}
-15.184056 177.848172 {}
-15.269436 178.372369 {}
-15.592657 180.346206 {}
-15.919132 182.319504 {}
-16.249665 184.292124 {}
-16.585056 186.263925 {}
-16.926108 188.234757 {}
-17.273621 190.204464 {}
-17.628391 192.172883 {}
-17.808388 193.154588 {}
-18.091763 194.673550 {}
 -3.059116 112.588934 {l, 4}
 -3.250929 114.579851 {}
 -3.446613 116.570386 {}
 -3.646120 118.560533 {}
 -3.666390 118.760788 {}
 -3.749244 148.595278 {l, 5}
 -3.890654 149.646834 {}
 -4.163675 151.628244 {}
 -4.438601 153.609397 {}
 -4.585343 154.659861 {}
 -4.954988 130.395995 {l, 6}
 -5.191519 132.382066 {}
 -5.419744 134.256763 {}
 -5.661476 136.242213 {}
 -5.708106 136.620466 {}
 -6.366777 166.882600 {l, 7}
 -6.391351 167.044132 {}
 -6.694702 169.021092 {}
 -7.002472 170.997363 {}
 -7.243759 172.528341 {}
 -7.226315 148.358080 {l, 8}
 -7.336158 149.179980 {}
 -7.607351 151.161636 {}
 -7.880458 153.143034 {}
 -8.060918 154.442753 {}
 -9.091541 183.935709 {l, 9}
 -9.419441 185.908780 {}
 -9.752340 187.881016 {}
-10.091048 189.852265 {}
-10.133872 190.099004 {}
 -9.741084 166.026101 {l, 10}
 -9.817208 166.524521 {}
-10.122137 168.501243 {}
-10.431499 170.477272 {}
-10.705494 172.205579 {}
-12.609303 183.876377 {l, 11}
-12.940540 185.848886 {}
-13.277004 187.820511 {}
-13.619514 189.791097 {}
-13.656082 189.999386 {}
  0.399255 112.815630 {r, 0}
  0.208452 114.806650 {}
  0.013785 116.797289 {}
 -0.184696 118.787541 {}
 -0.193814 118.878173 {}
  0.705712  58.884550 {r, 1}
  0.689738  59.253846 {}
  0.601863  61.252064 {}
  0.513968  63.250285 {}
  0.434470  65.032104 {}
  1.408323  40.864359 {r, 3}
  1.347150  42.863571 {}
  1.301766  44.233576 {}
  1.231992  46.232499 {}
  1.202055  47.043332 {}
  1.781096  22.971346 {r, 4}
  1.750577  24.971267 {}
  1.718023  26.971157 {}
  1.683731  28.971017 {}
  1.682679  29.031204 {}
  1.920731   4.889622 {r, 5}
  1.918808   6.889774 {}
  1.913647   8.889921 {}
  1.905119  10.890057 {}
  1.904469  11.017919 {}
  1.979563  94.746167 {r, 6}
  1.816973  96.739692 {}
  1.651465  98.732976 {}
  1.482707 100.725988 {}
  1.471358 100.858710 {}
  3.289041  76.826995 {r, 7}
  3.162865  78.823155 {}
  3.029950  80.818876 {}
  2.891199  82.814198 {}
  2.884368  82.910726 {}
  4.182653  58.836996 {r, 8}
  4.158211  59.405367 {}
  4.069559  61.403564 {}
  3.980890  63.401765 {}
  3.906946  65.046248 {}
  4.876427  40.832932 {r, 9}
  4.816720  42.832200 {}
  4.767403  44.350790 {}
  4.698182  46.349743 {}
  4.675058  46.983128 {}
  5.243226  22.895961 {r, 10}
  5.212469  24.895891 {}
  5.179661  26.895787 {}
  5.145097  28.895655 {}
  5.142795  29.026053 {}
  8.802468  18.876133 {r, 12}
  8.785152  20.220005 {}
  8.756631  22.219978 {}
  8.725656  24.219915 {}
  8.692523  26.219818 {}
  8.657531  28.219690 {}
  8.637638  29.317567 {}
  8.597803  31.317349 {}
  8.555897  33.317088 {}
  8.511244  35.316769 {}
  8.463170  37.316368 {}
  8.411007  39.315863 {}
  8.354090  41.315225 {}
  8.291754  43.314422 {}
  8.253038  44.468682 {}
  8.180566  46.467528 {}
  8.102632  48.466165 {}
  8.020252  50.464621 {}
  7.934449  52.462933 {}
  7.846254  54.461143 {}
  7.756707  56.459297 {}
  7.666857  58.457443 {}
  7.617689  59.556495 {}
  7.533732  61.554911 {}
  7.449744  63.553330 {}
  7.364373  65.551692 {}
  7.276279  67.549935 {}
  7.184139  69.547991 {}
  7.086643  71.545786 {}
  6.982492  73.543237 {}
  6.919328  74.687458 {}
  6.805490  76.684367 {}
  6.683901  78.680815 {}
  6.555452  80.676829 {}
  6.421043  82.672448 {}
  6.281575  84.667718 {}
  6.137960  86.662692 {}
  5.991111  88.657431 {}
  5.901210  89.862530 {}
  5.743074  91.856403 {}
  5.724968  92.083209 {}
  5.564505  94.076901 {}
  5.401608  96.070397 {}
  5.235958  98.063668 {}
  5.067237 100.056682 {}
  4.895127 102.049406 {}
  4.719316 104.041805 {}
  4.640002 104.926095 {}
  4.465058 106.918576 {}
  4.286029 108.910699 {}
  4.102970 110.902457 {}
  3.915938 112.893845 {}
  3.724990 114.884857 {}
  3.530183 116.875487 {}
  3.331572 118.865731 {}
  3.215163 120.014936 {}
  3.005235 122.003995 {}
  2.849327 123.457472 {}
  2.632429 125.445770 {}
  2.411177 127.433584 {}
  2.185335 129.420880 {}
  1.954665 131.407623 {}
  1.718934 133.393773 {}
  1.511810 135.102705 {}
  1.270855 137.088238 {}
  1.024929 139.073163 {}
  0.774573 141.057537 {}
  0.520329 143.041421 {}
  0.262740 145.024878 {}
  0.002355 147.007976 {}
 -0.260281 148.990784 {}
 -0.410446 150.118391 {}
 -0.686342 152.099407 {}
 -0.964132 154.080165 {}
 -1.244331 156.060588 {}
 -1.527452 158.040595 {}
 -1.814005 160.020104 {}
 -2.104498 161.999033 {}
 -2.399439 163.977293 {}
 -2.568324 165.095263 {}
 -2.863819 167.073421 {}
 -2.938459 167.567844 {}
 -3.239982 169.545078 {}
 -3.545910 171.521628 {}
 -3.855864 173.497550 {}
 -4.169464 175.472901 {}
 -4.486332 177.447739 {}
 -4.806083 179.422127 {}
 -4.910854 180.065500 {}
 -5.231182 182.039813 {}
 -5.554722 184.013605 {}
 -5.882260 185.986741 {}
 -6.214574 187.959081 {}
 -6.552439 189.930478 {}
 -6.896625 191.900783 {}
 -7.247894 193.869838 {}
 -7.465321 195.066751 {}
 -7.606934 195.830959 {}


==> figures/dataForVisualizationoftheworkingprincipleoftheALD.txt <==
 -0.171381  75.801190 {}
 -0.590815  82.941554 {}
 -1.608279   3.448932 {}
 -1.631631  11.123880 {}
 -1.697264  18.122055 {}
 -1.817254  26.121713 {}
 -1.948548  33.118977 {}
 -2.142671  41.117171 {}
 -2.381271  48.111535 {}
 -2.717218  56.104961 {}
 -3.019791  63.095885 {}
 -3.391385  71.087811 {}
 -3.799729  78.074329 {}
 -4.366958  86.054738 {}
 -4.768196  91.254734 {}
 -5.414962  99.229129 {}
 -6.005334 105.984752 {}
 -6.188406 107.976488 {}
 -6.375552 109.967847 {}
 -6.566710 111.958823 {}
 -6.761819 113.949413 {}
 -6.960816 115.939614 {}
 -7.163638 117.929424 {}
 -7.266260 118.922191 {}
 -7.474751 120.911408 {}
 -7.625820 122.329513 {}
 -7.841267 124.317986 {}
 -8.061114 126.305978 {}
 -8.285610 128.293451 {}
 -8.515004 130.280366 {}
 -8.749545 132.266682 {}
 -8.937664 133.827428 {}
 -9.181887 135.812578 {}
 -9.431152 137.797098 {}
 -9.684899 139.781049 {}
 -9.942566 141.764493 {}
-10.203595 143.747498 {}
-10.467425 145.730134 {}
-10.733498 147.712473 {}
-10.866933 148.701571 {}
-11.135499 150.683580 {}
-11.405986 152.665333 {}
-11.678914 154.646754 {}
-11.954805 156.627766 {}
-12.234178 158.608290 {}
-12.517553 160.588244 {}
-12.805448 162.567543 {}
-12.950816 163.553951 {}
-13.246323 165.532119 {}
-13.316023 165.993843 {}
-13.617534 167.971097 {}
-13.923491 169.947666 {}
-14.233507 171.923601 {}
-14.547196 173.898959 {}
-14.864174 175.873796 {}
-15.184056 177.848172 {}
-15.269436 178.372369 {}
-15.592657 180.346206 {}
-15.919132 182.319504 {}
-16.249665 184.292124 {}
-16.585056 186.263925 {}
-16.926108 188.234757 {}
-17.273621 190.204464 {}
-17.628391 192.172883 {}
-17.808388 193.154588 {}
-18.091763 194.673550 {}
  0.434470  66.032104 {4}
  1.791096  20.971346 {2}
  1.682679  29.031204 {3}
  1.904469  11.017919 {1}
  3.289041  75.826995 {}
  2.884368  82.910726 {}
  3.806946  66.046248 {}
  -1  90.046248 {}
  2.4  90.046248 {}

==> figures/dataL1ForAdvancedLaneDetectionresult.txt <==
 -1.608279   3.448932 
 -1.697264  18.122055
 -1.908685  31.119230
 -2.235863  44.113926
 -2.717218  56.104961
 -3.291664  69.090153
 -4.768196  91.254734
 -5.757662 103.214697
 -8.061114 126.305978
 -9.684899 139.781049
-11.135499 150.683580
-12.950816 163.553951
-14.547196 173.898959
-16.249665 184.292124
-18.091763 194.673550

==> figures/dataL2ForAdvancedLaneDetectionresult.txt <==
  1.920731   4.889622
  1.905119  10.890057
  1.781096  22.971346
  1.683731  28.971017
  1.408323  40.864359
  0.705712  58.884550
 -0.181381  76.801190
 -1.487618  94.667462
 -3.059116 112.588934
 -4.954988 130.395995
 -7.226315 148.358080
 -9.741084 166.026101
-12.609303 183.876377

  


==> figures/dataL3ForAdvancedLaneDetectionresult.txt <==
  5.243226  22.895961 
  5.145097  28.895655
  4.876427  40.832932
  4.767403  44.350790
  4.182653  58.836996
  3.980890  63.401765
  3.289041  76.826995
  1.979563  94.746167
  0.399255 112.81563
 -1.468819 130.579524
 -3.749244 148.595278
 -6.366777 166.882600
 -9.091541 183.935709

==> figures/dataL4ForAdvancedLaneDetectionresult.txt <==
  8.802468  18.876133 
  8.597803  31.317349
  8.020252  50.464621
  7.184139  69.547991
  5.991111  88.657431
  4.640002 104.926095
  3.724990 114.884857
  2.849327 123.457472
  0.520329 143.041421
 -0.686342 152.099407
 -3.239982 169.545078
 -6.214574 187.959081
 -7.606934 195.830959
